Coherent attacks are stronger than collective attacks on DIQKD with random postselection

In a recent paper [Phys. Rev. Lett. 129, 050502 (2022)], the authors report on the implementation of a device-independent QKD protocol with random postselection, which was originally proposed in [Phys. Rev. Lett. 128, 110506 (2022)]. Both works only provide a security proof against collective attacks, leaving open the question whether the protocol is secure against coherent attacks. In this note, we report on an attack on this protocol that demonstrates that coherent attacks are, in fact, stronger than collective attacks.

==> entropies_attack.csv <==
p,ent
0.0,0.0
0.010101010101010102,0.01030969140288751
0.020202020202020204,0.018294575045901373
0.030303030303030304,0.02551669449173044
0.04040404040404041,0.03230992111103581
0.050505050505050504,0.03883497933843194
0.06060606060606061,0.04518810942807194
0.0707070707070707,0.051434017389731634
0.08080808080808081,0.05761946796685535
0.09090909090909091,0.06377995438780437
0.10101010101010101,0.06994336845181603
0.1111111111111111,0.07613219348800637
0.12121212121212122,0.08236489930867097
0.13131313131313133,0.08865687447701132
0.1414141414141414,0.09502107488501732
0.15151515151515152,0.1014684903037959
0.16161616161616163,0.10800848964581933
0.1717171717171717,0.11464908279351893
0.18181818181818182,0.12139712344561149
0.1919191919191919,0.12825846926819828
0.20202020202020202,0.1352381104932716
0.21212121212121213,0.14234027476855315
0.2222222222222222,0.14956851383888448
0.23232323232323232,0.15692577612368996
0.24242424242424243,0.1644144682004498
0.25252525252525254,0.17203650745666188
0.26262626262626265,0.17979336763395692
0.2727272727272727,0.18768611859371198
0.2828282828282828,0.19571546134081808
0.29292929292929293,0.2038817591222455
0.30303030303030304,0.21218506524967617
0.31313131313131315,0.22062514816674117
0.32323232323232326,0.22920151418142032
0.3333333333333333,0.23791342820572647
0.3434343434343434,0.24675993278276875
0.35353535353535354,0.25573986563180506
0.36363636363636365,0.2648518759021514
0.37373737373737376,0.2740944392946374
0.3838383838383838,0.2834658721831014
0.3939393939393939,0.29296434484695544
0.40404040404040403,0.3025878939081872
0.41414141414141414,0.3123344340515233
0.42424242424242425,0.3222017690943204
0.43434343434343436,0.3321876024626249
0.4444444444444444,0.3422895471213445
0.45454545454545453,0.3525051349993369
0.46464646464646464,0.3628318259442813
0.47474747474747475,0.3732670162371221
0.48484848484848486,0.38380804669166113
0.494949494949495,0.39445221036130484
0.5050505050505051,0.40519675987197856
0.5151515151515151,0.41603891439771834
0.5252525252525253,0.42697586629334916
0.5353535353535354,0.4380047873969226
0.5454545454545454,0.44912283501314887
0.5555555555555556,0.4603271575878938
0.5656565656565656,0.4716149000828289
0.5757575757575758,0.48298320905861325
0.5858585858585859,0.49442923747433243
0.5959595959595959,0.5059501492105032
0.6060606060606061,0.517543123322604
0.6161616161616161,0.5292053580318445
0.6262626262626263,0.5409340744597415
0.6363636363636364,0.5527265201129858
0.6464646464646465,0.5645799721250377
0.6565656565656566,0.5764917402609271
0.6666666666666666,0.5884591696917618
0.6767676767676768,0.6004796435455322
0.6868686868686869,0.612550585240885
0.696969696969697,0.6246694606106482
0.7070707070707071,0.6368337798219745
0.7171717171717171,0.6490410991001092
0.7272727272727273,0.661289022262836
0.7373737373737373,0.6735752020728012
0.7474747474747475,0.6858973414149268
0.7575757575757576,0.6982531943062549
0.7676767676767676,0.7106405667455364
0.7777777777777778,0.7230573174099684
0.7878787878787878,0.7355013582064271
0.797979797979798,0.7479706546845818
0.8080808080808081,0.7604632263192066
0.8181818181818182,0.7729771466689538
0.8282828282828283,0.7855105434187902
0.8383838383838383,0.7980615983131868
0.8484848484848485,0.8106285469870482
0.8585858585858586,0.8232096787012264
0.8686868686868687,0.8358033359893332
0.8787878787878788,0.8484079142223679
0.8888888888888888,0.8610218610975543
0.898989898989899,0.8736436760575376
0.9090909090909091,0.8862719096459167
0.9191919191919192,0.8989051628049058
0.9292929292929293,0.9115420861206307
0.9393939393939394,0.9241813790214388
0.9494949494949495,0.9368217889342891
0.9595959595959596,0.949462110404107
0.9696969696969697,0.9621011841807545
0.9797979797979798,0.9747378962779965
0.98989898989899,0.987371177008675
1.0,1.0


==> entropies_iid.csv <==
p,ent
0.0,-0.0007662258860985904
0.034482758620689655,0.007695684150807574
0.06896551724137931,0.024759426318338208
0.10344827586206896,0.04773683196926218
0.13793103448275862,0.0747821186802508
0.1724137931034483,0.1048049773380499
0.20689655172413793,0.13693840954731637
0.24137931034482757,0.17064004825546986
0.27586206896551724,0.20555759419612896
0.3103448275862069,0.24141990358940207
0.3448275862068966,0.27801514172341124
0.3793103448275862,0.3151701540098306
0.41379310344827586,0.3527702896511173
0.4482758620689655,0.39068434696449894
0.48275862068965514,0.4288700531800138
0.5172413793103449,0.46713946911258625
0.5517241379310345,0.5054755006710482
0.5862068965517241,0.543737999485866
0.6206896551724138,0.5819125889948518
0.6551724137931034,0.619943712233916
0.6896551724137931,0.6577907899835672
0.7241379310344828,0.6954140226029686
0.7586206896551724,0.732785151255254
0.7931034482758621,0.7698751550491608
0.8275862068965517,0.8066519627786942
0.8620689655172413,0.843078459936226
0.896551724137931,0.8791306618807802
0.9310344827586207,0.9147834583533143
0.9655172413793103,0.9498960806747835
1.0,0.9842809881842183

